Reinforcement Learning with Formal Performance Metrics for Quadcopter Attitude Control under Non-nominal Contexts

We explore the reinforcement learning approach to designing controllers by extensively discussing the case of a quadcopter attitude controller. We provide all details allowing to reproduce our approach, starting with a model of the dynamics of a crazyflie 2.0 under various nominal and non-nominal conditions, including partial motor failures and wind gusts. We develop a robust form of a signal temporal logic to quantitatively evaluate the vehicle's behavior and measure the performance of controllers. The paper thoroughly describes the choices in training algorithms, neural net architecture, hyperparameters, observation space in view of the different performance metrics we have introduced. We discuss the robustness of the obtained controllers, both to partial loss of power for one rotor and to wind gusts and finish by drawing conclusions on practical controller design by reinforcement learning.

==> PIDs_nominal.csv <==
PID,avg off.,max off.,OK off.,avg overshoot,max overshoot,OK overshoot,avg rising t.,max rising t.,OK rising t.
pid1,62.52,155.82,0.01,6.05,68.16,0.93,0.32,0.37,0.08
pid2,47.25,133.93,0.00,9.24,74.41,0.90,0.34,0.45,0.71


==> all_algos_pid.csv <==
algo,avg off.,max off.,OK off.,avg overshoot,max overshoot,OK overshoot,avg rising t.,max rising t.,OK rising t.
pid1,62.52,155.82,0.01,6.05,68.16,0.93,0.32,0.37,0.08
pid2,47.25,133.93,0.00,9.24,74.41,0.90,0.34,0.45,0.71
ddpg,38.80,124.08,0.68,11.28,86.63,0.89,0.11,0.22,0.71
sac,38.99,127.27,0.67,10.84,88.17,0.89,0.12,0.28,0.70
ppo,39.33,131.31,0.65,12.52,91.45,0.77,0.11,0.21,0.71
td3,41.01,137.36,0.65,13.62,102.67,0.85,0.12,0.27,0.69


==> all_algos_pid2.csv <==
algo,max off.,OK off.,avg overshoot,max overshoot,OK overshoot,avg rising t.,max rising t.,OK rising t.
pid1,155.82,0.01,6.05,68.16,0.93,0.32,0.37,0.08
pid2,133.93,0.00,9.24,74.41,0.90,0.34,0.45,0.71
ddpg,124.08,0.68,11.28,86.63,0.89,0.11,0.22,0.71
sac,127.27,0.67,10.84,88.17,0.89,0.12,0.28,0.70
ppo,131.31,0.65,12.52,91.45,0.77,0.11,0.21,0.71
td3,137.36,0.65,13.62,102.67,0.85,0.12,0.27,0.69


==> all_algos_pid_new.csv <==
algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg off.,avg overshoot,max rising t.,max off.,max overshoot
PID2,70.52,0.52,100.00,0.41,20.22,0.00,0.48,25.26,0.00
PID1,7.73,3.44,94.88,0.33,58.93,3.91,0.38,138.44,50.56
SAC,97.35,99.54,96.55,0.08,0.12,0.50,0.21,2.44,6.21
DDPG,99.05,98.59,98.21,0.08,0.21,0.23,0.17,3.97,3.91
PPO,96.96,97.26,91.98,0.08,0.43,1.41,0.19,7.08,11.93
TD3,96.70,86.80,88.16,0.09,2.40,2.13,0.22,18.08,20.09


==> hiplot-selected-1.csv <==
uid,from_uid,nb_neurons,nb_layers,algo,pid_rates,thrust,p,nof_iterations,offset_all_rel avg,offset_all_rel max,offset_bad count,overshoot_all_rel avg,overshoot_all_rel max,overshoot_bad_rel count,rising_time_all avg,rising_time_all max,rising_time_all count,test_windgust_magnitude_max,test_saturation_motor
168,,16,2,sac,pid_rates_better,false,false,100000,47.25233540856723,133.92789345994626,22.043771043771045,9.242213597354132,74.40761687502226,2.208754208754209,0.34072663257725416,0.44501683501683786,15.572390572390573,1,1

==> influence_nof_states.csv <==
algo,dim,OK rising t.,OK off.,OK overshoot,avg rising t.,avg off.,avg overshoot,max rising t.,max off.,max overshoot
DDPG,3,0.71,0.68,0.89,0.11,38.80,11.28,0.22,124.08,86.63
DDPG,6,0.68,0.59,0.82,0.12,42.48,13.23,0.24,147.02,103.88
DDPG,7,0.71,0.64,0.88,0.11,39.06,10.54,0.23,130.03,80.04
SAC,3,0.70,0.67,0.89,0.13,39.45,10.35,0.28,129.76,78.95
SAC,6,0.71,0.67,0.74,0.12,40.87,14.41,0.23,140.15,104.94
SAC,7,0.71,0.61,0.84,0.11,41.58,13.24,0.23,137.80,98.56
TD3,3,0.67,0.35,0.76,0.13,51.62,16.26,0.31,182.00,128.35
TD3,6,0.68,0.49,0.69,0.12,43.11,13.61,0.29,148.40,103.58
TD3,7,0.65,0.51,0.82,0.12,44.90,13.73,0.30,159.98,113.61


==> influence_nof_states2.csv <==
algo,dim,OK rising t.,OK off.,OK overshoot,avg rising t.,avg off.,avg overshoot,max rising t.,max off.,max overshoot
sac,3,0.70,0.67,0.89,0.13,39.45,10.35,0.28,129.76,78.95
sac,6,0.71,0.67,0.74,0.12,40.87,14.41,0.23,140.15,104.94
sac,7,0.71,0.61,0.84,0.11,41.58,13.24,0.23,137.80,98.56



==> influence_nof_states3.csv <==
algo,dim,OK rising t.,OK off.,OK overshoot,avg rising t.,avg overshoot,max rising t.,max off.,max overshoot
sac,3,0.70,0.67,0.89,0.13,10.35,0.28,129.76,78.95
sac,6,0.71,0.67,0.74,0.12,14.41,0.23,140.15,104.94
sac,7,0.71,0.61,0.84,0.11,13.24,0.23,137.80,98.56



==> influence_nof_states3_new.csv <==
algo,dim,OK rising t.,OK off.,OK overshoot,avg rising t.,avg off.,avg overshoot,max rising t.,max off.,max overshoot
SAC,3,98.88,98.01,98.58,0.09,0.28,0.18,0.19,5.01,3.28
SAC,6,97.24,98.70,94.82,0.09,0.25,0.81,0.19,4.72,8.07
SAC,7,94.26,94.57,97.79,0.09,0.80,0.33,0.25,11.56,5.75


==> non_nominal_test.csv <==
mode,algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg off.,avg overshoot,max rising t.,max off.,max overshoot
windgust,sac,0.70,0.62,0.88,0.12,40.92,12.64,0.27,135.68,96.53
windgust,pid1,0.08,0.01,0.93,0.32,61.70,5.49,0.37,150.01,64.02
windgust,pid2,0.70,0.00,0.90,0.35,49.13,10.55,0.45,135.56,85.96
saturation,sac,0.67,0.47,0.83,0.15,61.88,18.50,0.36,312.57,188.30
saturation,pid1,0.15,0.01,0.91,0.30,67.31,7.03,0.40,177.34,79.07
saturation,pid2,0.58,0.02,0.85,0.33,62.17,13.71,0.45,234.00,135.23


==> non_nominal_test2.csv <==
mode,algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg overshoot,max rising t.,max off.,max overshoot
windgust,sac,0.70,0.62,0.88,0.12,12.64,0.27,135.68,96.53
windgust,pid1,0.08,0.01,0.93,0.32,5.49,0.37,150.01,64.02
windgust,pid2,0.70,0.00,0.90,0.35,10.55,0.45,135.56,85.96
saturation,sac,0.67,0.47,0.83,0.15,18.50,0.36,312.57,188.30
saturation,pid1,0.15,0.01,0.91,0.30,7.03,0.40,177.34,79.07
saturation,pid2,0.58,0.02,0.85,0.33,13.71,0.45,234.00,135.23


==> non_nominal_test_new.csv <==
mode,algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg off.,avg overshoot,max rising t.,max off.,max overshoot
windgust,SAC,98.50,97.40,98.48,0.09,0.41,0.22,0.17,6.78,3.81
windgust,PID2,70.32,0.65,100.00,0.41,20.16,0.00,0.48,24.25,0.00
windgust,PID1,6.55,2.97,94.28,0.33,60.23,4.43,0.38,146.00,57.65
saturation,SAC,94.20,81.58,92.85,0.12,17.63,6.04,0.33,145.91,81.25
saturation,PID2,58.24,2.94,93.98,0.39,34.33,4.66,0.48,129.36,58.46
saturation,PID1,14.50,3.71,92.13,0.30,64.83,5.67,0.40,166.82,70.45


==> pid_nn_nominal.csv <==
algo,avg off.,max off.,OK off.,avg overshoot,max overshoot,OK overshoot,avg rising t.,max rising t.,OK rising t.
pid1,62.52,155.82,0.01,6.05,68.16,0.93,0.32,0.37,0.08
pid2,47.25,133.93,0.0,9.24,74.41,0.9,0.34,0.45,0.71
ddpg,38.8,124.08,0.68,11.28,86.63,0.89,0.11,0.22,0.71
sac,38.99,127.27,0.67,10.84,88.17,0.89,0.12,0.28,0.7


==> training_s_test_n.csv <==
algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg off.,avg overshoot,avg off.,max rising t.,max off.,max overshoot
DDPG,0.67,0.3,0.57,0.13,48.2,17.68,0.32,164.19,114.91,
SAC,0.69,0.66,0.86,0.12,39.35,11.44,0.24,130.04,89.93,


==> training_s_test_n2.csv <==
algo,OK rising t., OK off., OK overshoot, avg rising t., avg overshoot, max rising t., max off., max overshoot
ddpgm,0.67,0.3, 0.57, 0.13, 17.68, 0.32, 164.19, 114.91
sac,0.69,0.66, 0.86, 0.12, 11.44, 0.24, 130.04, 89.93

 

==> training_s_test_nnew.csv <==
algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg off.,avg overshoot,max rising t.,max off.,max overshoot
SAC,95.35,95.42,97.47,0.09,0.66,0.34,0.22,9.35,5.30
DDPG,94.21,95.17,94.69,0.09,0.83,0.80,0.21,11.29,10.51


==> training_s_test_s.csv <==
algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg off.,avg overshoot,max rising t.,max off.,max overshoot
ddpg,0.64,0.48,0.81,0.14,58.57,17.59,0.35,271.09,168.74
sac,0.64,0.48,0.81,0.14,58.91,16.8,0.35,286.17,171.96


==> training_s_test_s2.csv <==
algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg overshoot,max rising t.,max off.,max overshoot
ddpg,0.64,0.48,0.81,0.14,17.59,0.35,271.09,168.74
sac,0.64,0.48,0.81,0.14,16.8,0.35,286.17,171.96


==> training_s_test_snew.csv <==
algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg off.,avg overshoot,max rising t.,max off.,max overshoot
DDPG,89.40,73.82,90.53,0.13,20.61,6.84,0.37,156.87,87.98
SAC,90.93,79.00,90.45,0.12,20.36,7.18,0.35,164.34,95.79


==> training_w_test_n.csv <==
algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg off.,avg overshoot,max rising t.,max off.,max overshoot
ddpg,0.69,0.61,0.85,0.12,39.94,11.12,0.28,136.64,92.86
sac,0.71,0.68,0.87,0.11,38.88,11.19,0.21,122.81,84.25

==> training_w_test_n2.csv <==
algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg overshoot,max rising t.,max off.,max overshoot
ddpg,0.69,0.61,0.85,0.12,11.12,0.28,136.64,92.86
sac,0.71,0.68,0.87,0.11,11.19,0.21,122.81,84.25

==> training_w_test_nnew.csv <==
algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg off.,avg overshoot,max rising t.,max off.,max overshoot
DDPG,96.53,91.43,94.83,0.09,1.76,0.96,0.23,17.47,12.41
SAC,95.96,97.09,96.77,0.09,0.42,0.45,0.21,5.57,6.34


==> training_w_test_w.csv <==
algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg off.,avg overshoot,max rising t.,max off.,max overshoot
ddpg,0.69,0.62,0.86,0.12,40.92,12.01,0.27,137.16,93.07
sac,0.71,0.66,0.87,0.11,39.45,10.91,0.24,130.11,90.49


==> training_w_test_w2.csv <==
algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg overshoot,max rising t.,max off.,max overshoot
ddpg,0.69,0.62,0.86,0.12,12.01,0.27,137.16,93.07
sac,0.71,0.66,0.87,0.11,10.91,0.24,130.11,90.49


==> training_w_test_wnew.csv <==
algo,OK rising t.,OK off.,OK overshoot,avg rising t.,avg off.,avg overshoot,max rising t.,max off.,max overshoot
DDPG,99.13,90.04,95.28,0.09,1.75,0.79,0.21,17.46,11.40
SAC,97.67,89.58,92.97,0.10,1.52,1.01,0.28,13.91,11.65

